The total rest-frame UV luminosity function from $3 < z < 5$: A simultaneous study of AGN and galaxies from $-28<M_{\rm UV}<-16$

We present measurements of the rest-frame ultraviolet luminosity function at redshifts $z=3$, $z=4$ and $z=5$, using 96894, 38655 and 7571 sources respectively to map the transition between AGN and galaxy-dominated ultraviolet emission shortly after the epoch of reionization. Sources are selected using a comprehensive photometric redshift approach, using $10$deg$^2$ of deep extragalactic legacy fields covered by both HSC and VISTA. The use of template fitting spanning a wavelength range of $0.3\text{--}2.4\mu$m achieves $80\text{--}90$ per cent completeness, much higher than classical colour-colour cut methodology. The measured LF encompasses $-26<M_{\rm UV}<-19.25$. This is further extended to $-28.5<M_{\rm UV}<-16$ using complementary results from other studies, allowing for the simultaneous fitting of the combined AGN and galaxy LF. We find that there are fewer UV luminous galaxies ($M_{\rm UV}<-22$) at $z\sim3$ than $z\sim4$, indicative of an onset of widespread quenching alongside dust obscuration, and that the evolution of the AGN LF is very rapid, with their number density rising by around 2 orders of magnitude from $3<z<6$. It remains difficult to determine if a double power law (DPL) functional form is preferred over the Schechter function to describe the galaxy UV LF. Estimating the Hydrogen ionizing photon budget from our UV LFs, we find that AGN can contribute to, but cannot solely maintain, the reionization of the Universe at $z=3-5$. However, the rapidly evolving AGN LF strongly disfavours a significant contribution within the EoR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
